Opening the Black Box: Interpretable Remedies for Popularity Bias in Recommender Systems

Popularity bias is a well-known challenge in recommender systems, where a small number of popular items receive disproportionate attention, while the majority of less popular items are largely overlooked. This imbalance often results in reduced recommendation quality and unfair exposure of items. Although existing mitigation techniques address this bias to some extent, they typically lack transparency in how they operate. In this paper, we propose a post-hoc method using a Sparse Autoencoder (SAE) to interpret and mitigate popularity bias in deep recommendation models. The SAE is trained to replicate a pre-trained model's behavior while enabling neuron-level interpretability. By introducing synthetic users with clear preferences for either popular or unpopular items, we identify neurons encoding popularity signals based on their activation patterns. We then adjust the activations of the most biased neurons to steer recommendations toward fairer exposure. Experiments on two public datasets using a sequential recommendation model show that our method significantly improves fairness with minimal impact on accuracy. Moreover, it offers interpretability and fine-grained control over the fairness-accuracy trade-off.

==> baselines_lastfm.csv <==
,approach,N,beta,ndcg,gini,gain,Deep long tail coverage,ndcg-head,ndcg-mid,ndcg-tail,arp,inference_time
6,SASRec,0,0,0.6273,0.5849518873628745,0,0.8716216216216216,0.6589,0.5763,0.6798,0.00035533782557826705,,0
0,PopSteer,512.0,3.0,0.6252,0.5668772319500488,0.0275517076077469,0.8761261261261262,0.6538,0.5739,0.6795,3.5850331250213436,0.3311128616333008
0,PopSteer,1536.0,1.0,0.6246,0.5506063006700477,0.0544110728798015,0.8902027027027027,0.6495,0.5748,0.6783,3.3376425741898026,0.4937689304351806
0,PopSteer,3584.0,1.0,0.6241,0.5367383111835042,0.077321920849439,0.8980855855855856,0.6473,0.5743,0.6788,3.1948293378410684,0.8466842174530029
0,PopSteer,1536.0,2.5,0.6238,0.5097242562223128,0.1230253506585899,0.9042792792792792,0.6442,0.5745,0.679,2.6746531690742072,0.5083749294281006
0,PopSteer,3584.0,2.0,0.6225,0.4951307395204778,0.1459012112281651,0.918355855855856,0.6442,0.5705,0.6804,2.5392345814977975,0.82035231590271
0,PopSteer,2560.0,2.5,0.6203,0.4868503806809066,0.156549741101151,0.9268018018018018,0.6371,0.5695,0.679,2.298346096711403,0.6750342845916748
0,PopSteer,4096.0,2.5,0.6188,0.4800022705117288,0.1658656747873983,0.9245495495495496,0.6361,0.5676,0.6776,2.177669637673735,0.9686052799224854
0,PopSteer,3072.0,3.0,0.617,0.4766626439121904,0.1687054672954544,0.9211711711711712,0.6365,0.5641,0.6772,1.9528911825974116,0.7376747131347656
0,PopSteer,3584.0,3.0,0.6165,0.4731860462246573,0.173851791338419,0.9211711711711712,0.6323,0.5632,0.6785,1.9165746764334255,0.8327877521514893
0,PopSteer,4096.0,3.0,0.6159,0.4726780439047866,0.1737637626441182,0.9256756756756755,0.6311,0.5624,0.6785,1.910500759826521,0.9370872974395752
1,FA*IR,0.5,0.1,0.627,0.5676889892520884,0.0290334146146255,0.8873873873873874,0.6586,0.5753,0.6805,3.765933519448145,7.351720094680786
1,FA*IR,0.7,0.01,0.6252,0.5496789447056356,0.0569529072892247,0.8992117117117117,0.6516,0.5733,0.6811,3.540222569408872,6.862687349319458
1,FA*IR,0.7,0.1,0.624,0.5316140623650341,0.0859226276460738,0.9115990990990992,0.6501,0.5711,0.6813,3.261181615613155,6.944244623184204
1,FA*IR,0.9,0.1,0.6194,0.5112352817779093,0.1134280007528358,0.9397522522522522,0.6419,0.5597,0.6872,2.2157168835160332,6.912085294723511
1,FA*IR,0.99,0.01,0.6129,0.553449178790459,0.0308996894702663,0.963963963963964,0.6282,0.5483,0.6897,1.3276551241334562,6.752776622772217
1,FA*IR,0.99,0.05,0.6068,0.6047053394044841,0.0010896234458912,0.9707207207207208,0.6095,0.5395,0.6923,0.8211833657753645,6.837183713912964
1,FA*IR,0.99,0.1,0.4799,0.6047053394044841,-0.2012059289213972,0.9707207207207208,0.3846,0.3428,0.6967,0.8211833657753645,7.131336450576782
2,IPR,0.3,1.0,0.6262,0.55885507,-3.904623975,0.884572072,0.6498,0.5765,0.6804,3.160014983,0.318994045
2,IPR,0.5,1.0,0.6257,0.54661173,-3.88433147,0.889076577,0.6442,0.5769,0.6808,2.815416368,0.331118107
2,IPR,0.5,1.0,0.6257,0.54661173,-3.88433147,0.889076577,0.6442,0.5769,0.6808,2.815416368,0.321615934
2,IPR,1.0,1.0,0.6127,0.524047681,-3.747275353,0.899211712,0.5606,0.5761,0.6817,2.231634609,0.309043407
3,PCT,0.3,0.3,0.5882,0.5798786263404039,-0.0536576689452474,0.8502252252252253,0.6422,0.546,0.62,3.8135089044838306,22.361875534057617
3,PCT,0.3,0.5,0.588,0.5776304248571675,-0.0501331001088546,0.8547297297297297,0.6422,0.546,0.6195,3.8004394614622816,22.442434787750244
3,PCT,0.3,0.7,0.588,0.5768451239526646,-0.0487905949875475,0.8552927927927928,0.6422,0.546,0.6195,3.794361916470307,22.45826935768127
3,PCT,0.3,0.9,0.588,0.5753467342884291,-0.0462290344616199,0.8552927927927928,0.6422,0.546,0.6195,3.782275765802684,22.495105981826782
3,PCT,0.3,0.0,0.5816,0.5823164649119559,-0.0683465388084982,0.8519144144144144,0.6367,0.5353,0.6183,3.8104937164907966,22.641866445541385
3,PCT,0.5,0.3,0.5197,0.5151893285948741,-0.052266728334293,0.911036036036036,0.4638,0.4446,0.6398,2.7446338319161288,22.617228031158447
3,PCT,0.5,0.5,0.5197,0.5139239625365564,-0.0501035315216076,0.9127252252252251,0.4638,0.4446,0.6398,2.740947392685176,23.05160927772522
3,PCT,0.5,0.7,0.5197,0.5134280038006391,-0.0492556690791883,0.9144144144144144,0.4638,0.4446,0.6398,2.739488781887102,22.764172077178955
3,PCT,0.5,0.9,0.5197,0.5126602253236097,-0.0479431192889982,0.9138513513513512,0.4638,0.4446,0.6398,2.7294200133183075,22.818100690841675
3,PCT,0.5,0.0,0.4847,0.5133390096126556,-0.1048982053434169,0.9166666666666666,0.3923,0.3943,0.6398,2.5725431564388894,22.89958119392395
3,PCT,0.7,0.9,0.4571,0.5013093448833277,-0.1283310715688642,0.9408783783783784,0.3341,0.3327,0.6688,1.9591283765324592,23.27491521835327
3,PCT,0.7,0.7,0.4571,0.5016728241957575,-0.1289524548317997,0.9414414414414416,0.3341,0.3327,0.6688,1.9648829952532183,23.138105869293213
3,PCT,0.7,0.5,0.4571,0.5020930169424598,-0.1296707921100955,0.9414414414414416,0.3341,0.3327,0.6688,1.9626805655158288,23.070756912231445
3,PCT,0.7,0.3,0.4571,0.5032806920124877,-0.131701172891295,0.9408783783783784,0.3341,0.3327,0.6688,1.9610260219239832,23.02837324142456
3,PCT,0.7,0.0,0.3945,0.5139164106171101,-0.2496761464628198,0.9498873873873874,0.213,0.2401,0.6694,1.6704649455315372,23.05956029891968
3,PCT,0.9,0.3,0.389,0.5538855612729674,-0.3267728352879318,0.9656531531531533,0.2176,0.2157,0.6843,1.1512285284977632,23.359721660614017
3,PCT,0.9,0.5,0.389,0.5516547341403522,-0.3229591419213329,0.96509009009009,0.2176,0.2157,0.6843,1.154943994809275,23.198365211486816
3,PCT,0.9,0.7,0.389,0.5505050654623083,-0.3209937346752312,0.964527027027027,0.2176,0.2157,0.6843,1.157995466653007,23.39039635658264
3,PCT,0.9,0.9,0.389,0.5498990856254395,-0.3199577865058858,0.963963963963964,0.2176,0.2157,0.6843,1.1567835860396818,23.38976573944092
3,PCT,0.99,0.3,0.3638,0.6047380150298005,-0.3862289781700811,0.9718468468468467,0.183,0.1635,0.6978,0.8488425451627225,23.398397207260132
3,PCT,0.99,0.5,0.3638,0.6011290859956318,-0.3923985950430838,0.9707207207207208,0.183,0.1635,0.6978,0.8542633524570571,23.543201208114624
3,PCT,0.99,0.7,0.3638,0.5997563642196966,-0.394745320997117,0.9701576576576576,0.183,0.1635,0.6978,0.8572567701396716,23.543452978134155
3,PCT,0.99,0.9,0.3638,0.5985803378620169,-0.3967557878117153,0.9701576576576576,0.183,0.1635,0.6978,0.85817475156234,23.51567554473877
3,PCT,0.9,0.0,0.2997,0.6005302632066041,-0.4956062709524404,0.9746621621621622,0.0551,0.0803,0.6849,0.7456331318512448,23.297182321548465
3,PCT,0.99,0.0,0.2634,0.6764254741544193,-0.423727246068264,0.9802927927927928,0.0095,0.0085,0.6983,0.4033711965987091,23.6204354763031
4,PMMF,1.0,0.001,0.5789,0.5106623230790113,0.0498450875597534,0.9307432432432432,0.4393,0.5441,0.6821,1.836358339309497,10.07651972770691
4,PMMF,10.0,0.001,0.5789,0.5106623230790113,0.0498450875597534,0.9307432432432432,0.4393,0.5441,0.6821,1.836358339309497,10.152828931808472
4,PMMF,0.1,0.01,0.5766,0.5007040560717679,0.0632026590766467,0.9481981981981982,0.3316,0.571,0.6861,1.569936908786668,10.132785558700562
4,PMMF,0.01,0.01,0.5756,0.5012311109465812,0.0607075028807527,0.947072072072072,0.3251,0.571,0.6861,1.5733947597582216,10.146552801132202
4,PMMF,10.0,0.01,0.5748,0.5034260541220894,0.0556798477863161,0.9498873873873874,0.3185,0.5716,0.686,1.5615589676604174,10.320802450180054
4,PMMF,0.001,0.01,0.5746,0.5013602833203765,0.0588925436542399,0.947072072072072,0.3185,0.571,0.6861,1.5815658829354915,10.745929718017578
4,PMMF,1.0,0.01,0.5731,0.5034959957551302,0.0528502525052226,0.9493243243243245,0.309,0.5711,0.686,1.571065336543387,10.144970417022703
4,PMMF,0.1,0.001,0.572,0.5088227643480299,0.0419903692797787,0.9301801801801802,0.4441,0.5277,0.6825,1.8313947085339617,10.334741115570068
4,PMMF,0.001,0.001,0.5678,0.5077723071607496,0.0370908092136532,0.9296171171171173,0.4393,0.5205,0.6825,1.8228752603899872,10.53054428100586
4,PMMF,0.01,0.001,0.5678,0.5077001937338812,0.03721409016791,0.9296171171171173,0.4393,0.5205,0.6825,1.822904287470546,10.376282930374146
4,PMMF,0.1,0.0001,0.5363,0.5067951973741038,-0.0114539883002654,0.9211711711711712,0.3804,0.4737,0.6822,1.856270916572756,10.137211084365845
4,PMMF,1.0,0.0001,0.5363,0.5067951973741038,-0.0114539883002654,0.9211711711711712,0.3804,0.4737,0.6822,1.856270916572756,10.464900493621826
4,PMMF,10.0,0.0001,0.5363,0.5067951973741038,-0.0114539883002654,0.9211711711711712,0.3804,0.4737,0.6822,1.856270916572756,10.312443733215332
4,PMMF,0.01,0.0001,0.5358,0.5062120707313762,-0.0112541754273903,0.9222972972972971,0.3804,0.4722,0.6828,1.854961069562545,10.370529651641846
4,PMMF,0.001,0.0001,0.5351,0.5064350744703168,-0.0127513032659836,0.9217342342342344,0.3804,0.4706,0.6828,1.854532920124304,10.97297215461731
5,Random,15,1.0,0.2721,0.578619282074063,-0.5554103939322875,0.8811936936936937,0.2926,0.2503,0.2918,3.860521889833693,0.5854923725128174
5,Random,30,1.0,0.2026,0.5681026666173077,-0.6482240792580817,0.8637387387387387,0.2108,0.1905,0.2147,3.5867275808489567,0.2623741626739502
5,Random,50,1.0,0.15,0.5512749170152642,-0.703307756102762,0.8688063063063063,0.1737,0.1417,0.1508,3.265220008195882,0.268714427947998
5,Random,75,1.0,0.122,0.5324633324695516,-0.7157842969032551,0.8851351351351351,0.1427,0.1155,0.1218,3.0121147508793498,0.2635653018951416
5,Random,100,1.0,0.0973,0.5175440466935672,-0.7296542462869923,0.8873873873873874,0.1099,0.0937,0.0966,2.7560850151965304,0.2615847587585449

==> baselines_ml.csv <==
,approach,N,beta,ndcg,gini,gain,Deep long tail coverage,ndcg-head,ndcg-mid,ndcg-tail,arp,inference_time
6,SASRec,0,0,0.1212,0.7572878507064535,0,0.48591864103710325,0.1848,0.1234,0.0621,3.0278200786570557,,0
0,PopSteer,1024.0,2.0,0.1171,0.7424006137847605,-0.0141540315703062,0.5252570406794814,0.1699,0.1205,0.0643,2.893877936798427,1.4534099102020264
0,PopSteer,2048.0,1.5,0.1167,0.7314737716550088,-0.0030256779511879,0.5346446133214126,0.1653,0.1211,0.0648,2.81233701913215,2.2219841480255127
0,PopSteer,2048.0,2.0,0.116,0.7211123830978488,0.0048807576392936,0.5605721949038891,0.1621,0.1198,0.0681,2.75594017011866,1.940922260284424
0,PopSteer,1024.0,3.0,0.1153,0.7172524020193247,0.0042022104242342,0.5963343763969602,0.1609,0.1177,0.0709,2.762876979550932,1.4757287502288818
0,PopSteer,1536.0,3.0,0.1147,0.7100179812181087,0.0088046280925637,0.6008046490835941,0.1562,0.1176,0.0728,2.7126533798176404,2.041951894760132
0,PopSteer,2048.0,2.5,0.1146,0.7051783678676118,0.0143701613911224,0.6021457308895842,0.1534,0.1191,0.0709,2.666027461624965,1.9440686702728271
0,PopSteer,4096.0,1.0,0.114,0.6962423616173208,0.0212194897277142,0.5820295037997317,0.144,0.118,0.0791,2.5470057150041776,3.072793483734131
0,PopSteer,1024.0,3.5,0.1125,0.6957264509049739,0.0095245022192917,0.6312025033527046,0.1492,0.1147,0.0762,2.63654502754395,1.4842002391815186
0,PopSteer,3072.0,2.0,0.1116,0.6823725708392139,0.0197322999405051,0.6061689763075547,0.1319,0.1165,0.0824,2.432935671239637,2.6143059730529785
0,PopSteer,4096.0,1.5,0.1107,0.667673637498643,0.0317162144909947,0.6240500670540903,0.1256,0.1165,0.0835,2.3461706099655477,2.6894752979278564
0,PopSteer,3072.0,2.5,0.1073,0.6615986514571086,0.0116853107574551,0.6401430487259723,0.1159,0.1136,0.0845,2.273372977527143,2.3476617336273193
0,PopSteer,3584.0,2.0,0.1059,0.6588566368627573,0.0037549328693979,0.6392489941886456,0.1076,0.1134,0.0858,2.250392242870981,2.5280206203460693
0,PopSteer,4096.0,2.0,0.105,0.64153218395707,0.0192057952148385,0.6584711667411712,0.1098,0.1095,0.0899,2.139314091810081,2.8077094554901123
0,PopSteer,2560.0,3.5,0.1005,0.6405823685190069,-0.0166687047447052,0.695127402771569,0.1156,0.1019,0.0844,2.2047961023160454,2.10172438621521
0,PopSteer,3584.0,2.5,0.0985,0.6376118034337825,-0.0292477811803881,0.6624944121591417,0.0899,0.1049,0.0898,2.047419100259147,2.65211820602417
0,PopSteer,4096.0,2.5,0.096,0.6213386653380275,-0.0283864798357476,0.6839517210549844,0.0914,0.0994,0.0913,1.9127197943828411,2.7431421279907227
1,FA*IR,0.5,0.1,0.1186,0.7327040844021899,0.0110262855233763,0.5243629861421547,0.1787,0.1191,0.067,2.8557009087829144,33.48191499710083
1,FA*IR,0.7,0.01,0.1165,0.7129725522279262,0.0197546593789137,0.5498435404559678,0.1733,0.115,0.0727,2.650667231307448,33.14444971084595
1,FA*IR,0.7,0.1,0.1126,0.6993737204739674,0.0055334358182682,0.5704067948144836,0.1642,0.1075,0.0819,2.427629933701153,33.44415283203125
1,FA*IR,0.9,0.01,0.1028,0.6917862474215613,-0.0653055386045921,0.6137684398748323,0.1436,0.0908,0.0982,1.94641710816226,32.80162572860718
1,FA*IR,0.9,0.05,0.0959,0.6986988577322146,-0.1313641998643829,0.6312025033527046,0.1301,0.0804,0.1053,1.690510018272578,33.453064918518066
1,FA*IR,0.9,0.1,0.0922,0.6986988577322146,-0.1618922526696634,0.6312025033527046,0.1209,0.0745,0.1116,1.690510018272578,32.611085414886475
1,FA*IR,0.99,0.01,0.0732,0.7376397882190548,-0.3700786746312727,0.6696468484577559,0.0818,0.0486,0.1267,1.161139947770098,32.667141914367676
1,FA*IR,0.99,0.05,0.0622,0.7726238232237852,-0.4665638677409761,0.6830576665176575,0.0628,0.0333,0.1331,0.8876210730098761,33.01302933692932
1,FA*IR,0.99,0.1,0.055,0.7726238232237852,-0.5259698083350356,0.6830576665176575,0.0396,0.022,0.1494,0.8876210730098761,32.91056752204895
2,IPR,0.1,1.0,0.1179,0.7372020739953782,-0.0006888002783886661,0.5078229772016093,0.1567,0.1254,0.0667,2.8059891150469602,1.5389683246612549
2,IPR,0.3,1.0,0.1103,0.7030572723606867,-0.018307520879449243,0.5502905677246313,0.1086,0.125,0.0754,2.440573462428,1.5711669921875
2,IPR,0.5,1.0,0.1034,0.6770950009305643,-0.040955536766500156,0.5815824765310684,0.0737,0.1209,0.0851,2.178700680700408,1.2054145336151123
2,IPR,0.5,1.0,0.1034,0.6770950009305643,-0.040955536766500156,0.5815824765310684,0.0737,0.1209,0.0851,2.178700680700408,1.161550521850586
2,IPR,1.0,1.0,0.0878,0.6392079830792374,-0.11963933390688802,0.629414394278051,0.0261,0.1028,0.1028,1.736785301530127,1.5151500701904297
3,PCT,0.3,0.0,0.1045,0.6843213665338028,-0.04142190516047446,0.5985695127402771,0.1492,0.1001,0.0779,2.4113294716274383,122.52158856391907
3,PCT,0.3,0.3,0.1068,0.6900523442467856,-0.030012652674696966,0.5945462673223066,0.1534,0.1027,0.0779,2.4897977093790558,122.20903658866882
3,PCT,0.3,0.5,0.1071,0.690895358034648,-0.02865058854867994,0.5945462673223066,0.1544,0.1032,0.0769,2.528074713008775,122.89871311187744
3,PCT,0.3,0.7,0.1074,0.6908680808660452,-0.02613932205046557,0.5936522127849799,0.1544,0.1034,0.0775,2.53484153508548,122.52790546417236
3,PCT,0.3,0.9,0.1075,0.6909124474618855,-0.02537282477374818,0.5927581582476531,0.1544,0.1036,0.0775,2.5345894928165817,122.8582456111908
3,PCT,0.5,0.0,0.0846,0.6604157490267848,-0.17404641883953637,0.6504246759052302,0.1021,0.07,0.1058,1.8981642669197287,124.35589838027954
3,PCT,0.5,0.3,0.0885,0.6648811591730384,-0.14776468873233703,0.6383549396513187,0.1117,0.0744,0.1039,2.0354462281440022,124.43653655052185
3,PCT,0.5,0.5,0.0888,0.663344894303395,-0.14326083316632826,0.6370138578453286,0.1124,0.0748,0.1033,2.0641414767116615,124.61014771461487
3,PCT,0.5,0.7,0.0889,0.6630172774787908,-0.14200313897894865,0.6352257487706751,0.1124,0.0751,0.1031,2.069814617429499,124.44955086708069
3,PCT,0.5,0.9,0.089,0.6630149219876855,-0.14117494609026043,0.6347787215020116,0.1124,0.0753,0.1031,2.069635525666414,124.7924599647522
3,PCT,0.7,0.0,0.0682,0.6851593785380834,-0.34203343429579935,0.6808225301743407,0.0633,0.0438,0.1325,1.380304933416581,127.26568078994751
3,PCT,0.7,0.3,0.0737,0.6784521030755153,-0.2877970688462056,0.6665176575771122,0.0763,0.0501,0.1298,1.5751715807213462,126.60375046730042
3,PCT,0.7,0.5,0.0737,0.6764619748127239,-0.2851691429743035,0.665176575771122,0.0763,0.0501,0.1298,1.593324732102242,126.5131003856659
3,PCT,0.7,0.7,0.0739,0.6760086348620438,-0.2829203513228091,0.6629414394278051,0.0763,0.0506,0.1294,1.596946269495469,126.50053000450134
3,PCT,0.7,0.9,0.074,0.6760727274842191,-0.2821799018822663,0.6629414394278051,0.0763,0.0508,0.1294,1.5971355028770562,128.04716229438782
3,PCT,0.9,0.0,0.0502,0.7608119658948151,-0.5811710978331087,0.6987036209208761,0.0243,0.0173,0.1532,0.8665356685568688,129.163321018219
3,PCT,0.9,0.3,0.0572,0.7312675837895684,-0.49367750327282744,0.6808225301743407,0.0407,0.0257,0.1491,1.1198074358297734,129.48565816879272
3,PCT,0.9,0.5,0.0572,0.7299810785241247,-0.49197869795730703,0.6799284756370139,0.0407,0.0257,0.1489,1.1266454221044868,128.11421656608582
3,PCT,0.9,0.7,0.0573,0.7298193638816943,-0.4909400743921035,0.6781403665623603,0.0407,0.026,0.1486,1.1282095362670315,129.05065655708313
3,PCT,0.9,0.9,0.0574,0.7298028851373357,-0.490093232020709,0.6776933392936969,0.0407,0.0262,0.1484,1.1287291213467419,128.58809781074524
3,PCT,0.99,0.0,0.0402,0.8157687237309428,-0.5911100130763509,0.7036209208761735,0.0014,0.0033,0.164,0.6253525952922241,129.53285694122314
3,PCT,0.99,0.3,0.0481,0.7683744881895869,-0.5885116661134383,0.6866338846669647,0.0193,0.0126,0.1597,0.9060667178880116,129.97146224975586
3,PCT,0.99,0.5,0.048,0.7679033318082418,-0.5899589015087155,0.6861868573983013,0.0193,0.0126,0.1594,0.908357167852902,130.33914804458618
3,PCT,0.99,0.7,0.0481,0.7678871147851172,-0.5891552332657817,0.6839517210549844,0.0193,0.013,0.1592,0.9091218228387907,129.362610578537
3,PCT,0.99,0.9,0.0482,0.7679092447694527,-0.5883009285413214,0.683504693786321,0.0193,0.0131,0.1592,0.9093678723331197,129.07448267936707
4,PMMF,0.001,0.0001,0.0828,0.6434473823999256,-0.16649150411104183,0.6745641484130532,0.0795,0.0717,0.113,1.636099255423265,46.20061492919922
4,PMMF,0.001,0.001,0.0852,0.6901195193634939,-0.20831917789898313,0.673223066607063,0.0558,0.0793,0.1245,1.4903349827790386,45.67772173881531
4,PMMF,0.001,0.01,0.0852,0.7005504869953627,-0.22209306886936314,0.6759052302190434,0.0519,0.0799,0.126,1.4424507547953413,45.4091477394104
4,PMMF,0.01,0.0001,0.0829,0.6436909867084386,-0.16598809637964695,0.6741171211443898,0.0795,0.0718,0.113,1.6368685778585776,45.967036962509155
4,PMMF,0.01,0.001,0.0853,0.6902257587977108,-0.20763438250840932,0.6727760393383997,0.0558,0.0793,0.1247,1.4900959056474297,45.89353156089783
4,PMMF,0.01,0.01,0.0854,0.7005778320176186,-0.2204790124257597,0.6763522574877068,0.0514,0.0804,0.126,1.4422867025915114,46.132020473480225
4,PMMF,0.1,0.0001,0.0833,0.6450763062797586,-0.16451705404150704,0.6750111756817165,0.0781,0.0733,0.1123,1.640391925945403,46.641239643096924
4,PMMF,0.1,0.001,0.0851,0.6910793771422368,-0.21041173403557528,0.6727760393383997,0.056,0.0791,0.1244,1.4885583556106194,47.805527448654175
4,PMMF,0.1,0.01,0.0846,0.7005599962001954,-0.22705612063989367,0.6759052302190434,0.0504,0.0795,0.126,1.442093205120327,47.150712728500366
4,PMMF,1.0,0.0001,0.0835,0.6466255505839291,-0.16491263615846694,0.67545820295038,0.0776,0.0737,0.1127,1.6438461266333533,47.20655035972595
4,PMMF,1.0,0.001,0.0855,0.6946526183755448,-0.21182979992665485,0.673223066607063,0.0575,0.079,0.1251,1.4749285965727734,47.40751814842224
4,PMMF,1.0,0.01,0.0845,0.7006881426710299,-0.22805041808388254,0.6763522574877068,0.0485,0.0798,0.1264,1.4392643850323652,48.30842423439026
4,PMMF,10.0,0.0001,0.0835,0.6466255505839291,-0.16491263615846694,0.67545820295038,0.0776,0.0737,0.1127,1.6438461266333533,48.410584926605225
4,PMMF,10.0,0.001,0.0855,0.6946526183755448,-0.21182979992665485,0.673223066607063,0.0575,0.079,0.1251,1.4749285965727734,48.31816244125366
4,PMMF,10.0,0.01,0.0841,0.7019485727468711,-0.233015121648962,0.6767992847563702,0.0485,0.0789,0.1268,1.4338002999504584,48.28684854507446
5,Random,15,1.0,0.0986,0.7457544550770041,-0.17122297814291726,0.5163164953062137,0.1367,0.102,0.0582,2.989262739947732,1.3989675045013428
5,Random,30,1.0,0.0699,0.7027609457636057,-0.3512495606737874,0.597228430934287,0.0885,0.0739,0.0446,2.838967872106407,1.0244810581207275
5,Random,50,1.0,0.0527,0.667936686725499,-0.447178991709849,0.6566830576665177,0.0651,0.0558,0.0344,2.739688456961152,1.3451435565948486
5,Random,75,1.0,0.0392,0.637516944026552,-0.5183964485609387,0.72954850245865,0.0464,0.04,0.0312,2.65955820385475,1.0090382099151611
5,Random,100,1.0,0.033,0.6199387378445027,-0.5463398828602235,0.7729101475189987,0.0449,0.0333,0.0225,2.6130927076274633,1.0230576992034912

